Development of a semi-autonomous framework for NDT inspection with a tilting aerial platform

This letter investigates the problem of controlling an aerial manipulator, composed of an omnidirectional tilting drone equipped with a five-degrees-of-freedom robotic arm. The robot has to interact with the environment to inspect structures and perform non-destructive measurements. A parallel force-impedance control technique is developed to establish contact with the designed surface with a desired force profile. During the interaction, a pushing phase is required to create a vacuum between the surface and the echometer sensor mounted at the end-effector, to measure the thickness of the interaction surface. Repetitive measures are performed to show the repeatability of the algorithm.

==> Template/ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> Template/history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> Template/readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history


==> reviews.txt <==
Comments to author (Associate Editor)
=====================================

The demonstrated system is a valuable contribution to the
field of aerial manipulation. The reviewers agree that the
paper and the video illustrate the work well. There are
several remarks brought forward by the reviewers that the
authors will want to address, especially the questions for
clarification on the various methods and transitions in the
overall control architecture.


----------------------------------------
Comments on Video:

The video is well prepared and a valuable addition to the
submission.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Reviewer 24 of ISER 2023 submission 64

Comments to the author
======================

This paper investigates the problem of controlling an
aerial manipulator, composed of an omnidirectional tilting
drone equipped with a five degrees of freedom robotic arm
for NDT inspection application. The experimental results
and video have demonstrate good performance of the aerial
manipulator system. 

- However, there are some researches about point-contact manipulation of aerial manipulator with omnidirectional �tilting drone, such as [7]. So, the
contributions of this paper should be detailed comparing �with stat-of-the-art in the Sec. I. 

- It will be better the system components and specifications part is independent from the technical approach Sec. The technical approach should be detailed more clearly not only the control architecture. 

- �In the experiments Sec, it will be better to
give �the results of the control error analysis, encompassing metrics like the mean and variance of the
errors.. -- (avevamo già previsto plot dell'errore di posizione del drone e posizione delle variabili di giunto. Non penso ci sia modo di trovare medie e varianze. Non abbiamo una campagna di esperimenti a disposizione)

Comments on the Video
=====================

it is excellent

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Reviewer 21 of ISER 2023 submission 64

Comments to the author
======================

This paper proposed a parallel force-position control
algorithm for the aerial manipulator performing surface
inspection.
I have several comments and suggestions to make the paper
more readable for the readers,

1. The objective of the paper is not mentioned clearly in
the paper. In the last paragraph of Chapter 1, the author
wrote that the paper is proposing a semi-autonomous system
to perform "the discussed inspection". -- ok
In your previous paragraph, you mention many issues for
realizing NDT inspection, but your paper did not describe
all of those problems. Please write the objective of the
paper explicitly. 

2. 
a) Why don't you focus on explaining about your aerial
manipulator system in Chapter 2? and move the explanation
about the proposed force-position control method to Chapter
3? Because Chapter 3 discussion is overlapping with the
proposed algorithm. -- diviso in due sub-section per ora

b) Could you put more detail in Fig. 1 and its explanation
in Chapter 2? Such as: where is the 6-axis force/torque
sensor, where is the 5-DOF arm and each of its rotation
axis, where is the echometer, etc. -- forse michele può modificare un po l'immagine

3. 
a) Chapter 3 discussion is quite unclear. If you are not
explaining about Fig. 3, then don't put the figure there.

b) Please explain in more detail about Fig. 2, such as:
what is FD, Fext, I, P, q, x? -- tutto spiegato nella formulazione matematica

c) What do you mean by admittance filter? it is not using
Fext as feedback? -- spiegato meglio sempre nella formulazione matematica

d) Did you use RTABMAP (visual SLAM) for your feedback data
x and its derivatives? What is the advantage of using
visual SLAM compared to general IMU? -- aggiunte altre info sulla navigazione

e) Could you explain about "as soon as contact occurs"? How
do you distinguish between contact and non-contact state
(but the 6-axis force/torque sensor frame axis is titled by
dynamics)?
What kind of thresholding method did you use? -- ?

4. 
a) Could you add information about your experiment
condition and your assumed parameter? such as: what is the
actual thickness of the object? Why did you choose FD = 3.5
N? Will it be bad for the drone if you choose 5 N? -- ?

b) Please explain about Fig. 3, there is no explanation at
all in the paper. What is Fzfb? When is the timing the
controller detects the contact? 
When did the controller switch the control mode? When did
the echometer start detecting the object? 

5. What do you mean by tilting aerial manipulator? You
mention about tilted thruster or coaxial tilting
octa-rotor? could you show it in the figure? in Fig. 1 is
OK.

Comments on the Video
=====================

The video demonstrates the performances of the proposed
control algorithm during the measurement of the object
target.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Reviewer 18 of ISER 2023 submission 64

Comments to the author
======================

The work focuses on one of the prominent practical aspect
of aerial robots. The paper is rich in research concepts,
especially on hardware utility and has in depth knowledge
of real-time implementation. Incorporating the below
suggestions could improve the readability of the
manuscript.

Comments:

1. Add a short brief about the manipulator control
architecture given in Fig.1.

2. In the paper it is mentioned that the task is performed
in 'quasi-stationary flight conditions', during which the
dynamics is considered decoupled. Does this mean throughout
the flight of aerial robot or only when manipulator is
performing the manipulation? 

3. In addition to previous question, add a few lines or
mathematical equations on the dynamics of the system
(coupled or decoupled), along with the dimensions of the
system matrices in the equation, considering under-actuated
UAV and 5 DoF arm with E-E. -- formulazione matematica

4. How are the control commands send to manipulator? -- tramite connessione ethernet

5. Explain the 'real scenario' considered in Fig.3.

6. It will be good to add graphs of UAV pose and
manipulator joint torques, along with Fig. 4. -- ci sono 

7. A few lines about the impact of the proposed technical
solution on tilting aerial platform and manipulator during
NDT inspection can be added. -- ?

Good work!

Comments on the Video
=====================

Good

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Reviewer 14 of ISER 2023 submission 64

Comments to the author
======================

This paper uses a parallel position-force control to
establish contact with and measure the thickness of a
board. The manipulator is light, and torques due to its
motion are tackled by moving the batteries in the opposite
direction. Unpredictable torques due to contact with the
surface are tackled using the tilting thrusters of the UAV
by the prescribed controller.

Strengths:
The hardware demonstration is exceptional and the video is
self-explanatory.
Switching of the controller from free motion to direct
force is smooth while maintaining the admittance control
conditions.

Weakness:
Fig. 3 and Fig. 4 are difficult to comprehend. The clarity
of these figures should be increased. -- modificata descrizione
No new theory has been prescribed, and the paper contains
implementation-based results.
Sec. 4, Experimental insights lack a detailed analysis of
the experiments. 

Some suggestions:
Conducting more experiments with different kinds of boards.

Minor typos:
Sec 1, last paragraph: This last is composed of. What is
last referring to?
Sec 4, In the following section -> In this section. 
Many other minor grammatical errors can be corrected by
using open tools like Grammarly.

Overall, the writing quality of the paper is subpar. More
emphasis could have been given to the motivation of the
problem and controller design. 

Comments on the Video
=====================

The hardware demonstration is exceptional and the video is
self-explanatory.
